Dynamics Aware Past-Future Information Bottleneck

The simplification of complex dynamical systems is essential for efficient estimation and control. A principled approach to this task is through the lens of information-theoretic compression. The Past-Future Information Bottleneck (PF-IB) provides a theoretical framework for compressing linear dynamical systems. However, the standard formulation often lacks structural consistency, yielding representations that are not realizable as dynamical systems. By constraining the objective to a specific manifold of block Hankel matrices, which we prove is a Lie group, we bridge the gap between PF-IB and realization theory. Our approach ensures that the resulting compressed dynamics are realizable, thereby enabling its direct application to estimation and control. We demonstrate our approach in numerical simulations.

==> scrap.txt <==
Let $\mathcal{H}$ be the set of all block hankel matricies and let $\odot$ denote the block Hadamard product denoted in Eq. \ref{eq:blockhadamard}.



We claim that ($\mathcal{H}$, $\odot$) is a lie group, ie., $\mathcal{H}$ satifies the following properties under the block hadamard product:

For all $A,B \in \mathcal{H},$ $A\odot B \in \mathcal{H}$

Let $A,B \in \mathcal{H}$ be two block hankel matrix of size $m \times m \times o \times o$ where $m,m$ are the size of the block and $o,o$ are the size of the square element matrix.
Recall that a matrix is block Hankel if it's entries are constant along its anti-diagonals, ie, $A_{i,j} = A_{i+1,j-1}$ and $B_{i,j} = B_{i+1,j-1}$ for all valid $i,j$
Now, consider the $(i+1,j-1)$-entry of $C$: $C_{i+1,j-1} = A_{i+1,j-1} \circ B_{i+1,j-1}$. Since $A$ and $B$ are Hankel matricies, we have  
\begin{align}
    A_{i+1,j-1}= A_{i,j},  B_{i+1,j-1}= B_{i,j}
\end{align}. Therefore, we can write:

\begin{align}
    C_{i+1,j-1} = A_{i+1,j-1} \circ B_{i+1,j-1}
    \\
    =A_{i,j} \circ B_{i,j}
    \\
    = C_{i,j}
\end{align}
This shows that C has a constant values along its anti-diagonals, thus C is a block hankel matrix. Therefore, the set of Hankel matricies is closed under the Hadamard product.
